Discrepancies among Pre-trained Deep Neural Networks: A New Threat to Model Zoo Reliability

Training deep neural networks (DNNs) takes signifcant time and resources. A practice for expedited deployment is to use pre-trained deep neural networks (PTNNs), often from model zoos -- collections of PTNNs; yet, the reliability of model zoos remains unexamined. In the absence of an industry standard for the implementation and performance of PTNNs, engineers cannot confidently incorporate them into production systems. As a first step, discovering potential discrepancies between PTNNs across model zoos would reveal a threat to model zoo reliability. Prior works indicated existing variances in deep learning systems in terms of accuracy. However, broader measures of reliability for PTNNs from model zoos are unexplored. This work measures notable discrepancies between accuracy, latency, and architecture of 36 PTNNs across four model zoos. Among the top 10 discrepancies, we find differences of 1.23%-2.62% in accuracy and 9%-131% in latency. We also fnd mismatches in architecture for well-known DNN architectures (e.g., ResNet and AlexNet). Our findings call for future works on empirical validation, automated tools for measurement, and best practices for implementation.

==> archive/reviews.txt <==
Review #19A
===========================================================================

Overall merit
-------------
3. Weak accept

Reviewer expertise
------------------
Y. I am knowledgable on this topic

Paper summary
-------------
The paper proposes a new PTNN model zoo reliability threat model, which expands the current consideration of accuracy only to include two more aspects of reliability: latency and architecture. Now with the three aspects considered, the paper conducted a measurement study of the reliability discrepancies among 36 image-classification PTNNs in four model zoos against the same dataset. The study discovered model discrepancies in each of these aspects, and the paper provided explanations for and insights out of such findings.

Comments for author
-------------------
Overall, I enjoyed reading this paper. Given the popularity and wide use of PTNNs, it is important for users to understand the reliability of models available so that they can make well-informed decisions in choosing the right model to incorporate into their product.

Value:
The proposed threat model for model zoo reliability discrepancies is valuable for more comprehensively measuring those discrepancies, hence providing a more systematic profile about PTNNs for potential users to guide their decisions. From a research perspective, the topic of studying DNN reliability is a valuable one.

Impact:
As more and more applications of DNNs are being developed and deployed, measuring their reliability is essential as this has broad impact on the resulting products that use the DNNs. The latency aspect is impactful as edge devices are increasingly equipped with pre-trained models for ML/DL applications.

Originality:
The paper proposes a new threat model of PTNN reliability which includes not only accuracy as studied before but also two new aspects---latency and architecture which have not been studied before. The empirical results are also new as a whole.

Scholarship:
The paper has a reasonable coverage of closely related works in the literature regarding the reliability of PTNNs.

Quality:
The paper is generally well written and easy to read/understand.

Surprise:
The new aspects of model zoo reliability are shown to be important to assess; the empirical results and explanations suggest that architecture discrepancies could be used to understand discrepancies in the other two aspects (accuracy and latency). Yet, these are not much of a surprise per se.

In addition, one suggestion for improving the paper is to clearly discuss how randomness in the experimental measurements was handled; it is known the DNNs may have non-deterministic results, which may have biased some of the reported findings and conclusions, especially when the differences are only 1% or low.

Also, per the NIER paper expectations, I do not see clearly a grand/bold idea/vision from this paper. E.g., as a NIER paper, how the results would open doors for a new full research work is not immediately clear.


* * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * *


Review #19B
===========================================================================

Overall merit
-------------
2. Weak reject

Reviewer expertise
------------------
X. I am an expert on this topic  (know the related work well)

Paper summary
-------------
The paper evaluates and compares pre-trained deep neural networks from different model zoos. Three aspects of the PTNNs are studied in this work: accuracy, latency, and architecture. The study finds discrepancies among the PTNNs from different model zoos.

Comments for author
-------------------
Overall, I don't find the paper a very good fit for this new idea track. I do find the findings of this paper are valuable to the community: SE researchers and ML practitioners should be aware of such discrepancies. However, whether the discrepancies are expected (i.e., the findings/results are surprising) varies, depending on readers' prior knowledge and experience. Judging from my own experience, the paper lacks sufficient scientific contributions to be considered a new idea paper, I think the paper is fit for an experience track.

I think further looking into the causes of such discrepancies and proposing approaches to help model zoo maintainers minimize such discrepancies would be a promising and valuable direction. This paper provides discussions on one of the many possible causes, i.e., model architecture. A more systematic and thorough look at the possible causes (e.g., training process and DL frameworks involved)

I hope this work can inspire future work to look into the discovered discrepancies.

Value - The work provides useful findings (although not surprising) for DL practitioners. But research-wise, I do not find the paper has made sufficient contributions.
Impact - The findings do provide some practical guidance.
Originality - To my knowledge, this is the first work comparing different model zoos.
Scholarship - The paper discusses related work properly.
Quality - THe paper is easy to read and understand. However, I do not find the paper has made sufficient research contributions.
Surprise - The results are expected, and not surprising.


* * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * *


Review #19C
===========================================================================

Overall merit
-------------
2. Weak reject

Reviewer expertise
------------------
Y. I am knowledgable on this topic

Paper summary
-------------
This paper investigates the discrepancies among pre-trained DNNs (PTNNs) across different model zoos. To do so, the authors collect four model zoos and assess the discrepancies of PTNNs in terms of accuracy, latency, and architecture. Through the analysis, the authors managed to find significant discrepancies concerning the proposed criteria, which indicates that there is indeed an effect of the problem in practical use. Based on the experimental results, the authors present some future work about validating the claims of model zoos in their accuracy.

Comments for author
-------------------
The paper addresses an interesting problem. However, the presentation can be improved. Some of the questions and suggestions are listed below.

In Line 10, the term “model zoo” is not explained before this use.

In Line 44, is the term “pre-trained DNNs” equivalent to “PTNN”? If so, please unify the use of such terms. Moreover, a model zoo is defined as the collection of pre-trained DNNs, is there any condition for this, e.g., the DNNs should share some common feature?

In Line 66, “Past work has … research papers [3, 14]. Therefore, …” It is not straightforward to see the causality between these two sentences.

In Line 89, what is “top 1 accuracy”? There is no explanation, but this term is quite important and frequently used in the paper.

Should Section 3.2 be titled “Data Collection”? From the content, it is more about some evaluation metrics.

Line 167, what is the meaning of the sentence “35 and 32 image classification …”

Line 206, what is the meaning of the sentence “PTNNs are trained implementations …”

Line 228, “Resnet V2 152,” does not appear in the figure. How can you see that “ResNet V2 152 from Keras is noticeably less accurate than the PTNN by the same name from Torchvision”.

Currently, Section 4.1 is not readable. It is not clear where the mentioned data come from or what is the background of those models. Also, the authors should add the conclusion from the experimental results in each experiment.

The explanation of the FLOP difference in Section 4.2 is not clear to me. How can SqueezeNet 1.1 explain the FLOP difference from SqueezeNet 1.0?

